Control of entanglement transitions in quantum spin clusters

Clustered quantum materials provide a new platform for the experimental study of many-body entanglement. Here we address a simple model of a single-molecule nano-magnet featuring N interacting spins in a transverse field. The field can induce an entanglement transition (ET). We calculate the magnetisation, low-energy gap and neutron-scattering cross-section and find that the ET has distinct signatures, detectable at temperatures as high as 5% of the interaction strength. The signatures are stronger for smaller clusters.

==> 00README.TXT <==
Main difference between v32c and v32b:

The files 

HexFT001_v03-JQ_MULTIPLE-hexagon-eps-converted-to.pdf
HexFT001_v03-JQ_MULTIPLE-square-eps-converted-to.pdf
HexGS001_v03-JQ_MULTIPLE-hexagon-eps-converted-to.pdf
HexGS001_v03-JQ_MULTIPLE-square-eps-converted-to.pdf,

weighing 1.8Mb each, and references to them in the .tex file, have been combined into the sinlge file

multi.png, 

weighing just 1Mb. The original references to the files have been kept in the LaTeX source code as comments.


